A Context-Aware Knowledge Graph Platform for Stream Processing in Industrial IoT

Industrial IoT ecosystems bring together sensors, machines and smart devices operating collaboratively across industrial environments. These systems generate large volumes of heterogeneous, high-velocity data streams that require interoperable, secure and contextually aware management. Most of the current stream management architectures, however, still rely on syntactic integration mechanisms, which result in limited flexibility, maintainability and interpretability in complex Industry 5.0 scenarios. This work proposes a context-aware semantic platform for data stream management that unifies heterogeneous IoT/IoE data sources through a Knowledge Graph enabling formal representation of devices, streams, agents, transformation pipelines, roles and rights. The model supports flexible data gathering, composable stream processing pipelines, and dynamic role-based data access based on agents' contexts, relying on Apache Kafka and Apache Flink for real-time processing, while SPARQL and SWRL-based reasoning provide context-dependent stream discovery. Experimental evaluations demonstrate the effectiveness of combining semantic models, context-aware reasoning and distributed stream processing to enable interoperable data workflows for Industry 5.0 environments.

==> data/graph_fgcs_2025.dat <==
triples_name	triples	Q1	stdev_Q1	Q2	stdev_Q2	Q3	stdev_Q3	Q4	stdev_Q4	Q5	stdev_Q5
8k	8181	2.20	0.80	3.17	0.76	3.34	1.1	6.4	2.19	2.4	0.56
58k	57711	3.41	0.80	3.57	0.96	3.65	0.93	25.91	3.96	3.97	1.16
523k	522567	3.97	1.38	12.58	3.12	3.73	1.1	140.22	8.64	4.76	1.34
5083k	5083016	4.74	3.55	113.76	13.88	5.44	2.01	1443.98	46.88	24.23	4.98

==> data/monitor.dat <==
kg_size	line1	line2	stdev_line1	stdev_line2
8181	20.2	448.2	11.14350832	207.17864
57711	16.9	354.9	8.659612514	131.3641673
522567	20.5	435.4	12.15	175.43
5083016	20.4	394.5	12.78193169	162.5592542

==> data/query.dat <==
Test	getSensorMetadataByID_ms_mean_q1	getSensorMetadataByID_ms_stdev_q1	total_end_to_end_ms_mean_q1	total_end_to_end_ms_stdev_q1	getSensorMetadataByID_ms_mean_q2	getSensorMetadataByID_ms_stdev_q2	total_end_to_end_ms_mean_q2    total_end_to_end_ms_stdev_q2	getSensorMetadataByID_ms_mean_q3	getSensorMetadataByID_ms_stdev_q3	total_end_to_end_ms_mean_q3	total_end_to_end_ms_stdev_q3
1	13.3	1.059	167.2	12.1	13.7	1.16	171.4	15.848	13.2	3.91	82.5	12.834
2	12.3	1.337	164.3	12.789	13.6	2.989	166.4	12.358	13.2	1.317	83.5	7.878
3	13.7	2.003	180.3	22.906	13.3	1.16	176.0	10.52	13.2	1.989	84.2	9.727
4	13.5	1.179	179.2	22.125	13.5	1.958	168.6	14.057	14.0	2.055	79.8	9.114
5	12.9	0.738	175.4	11.73	12.9	0.738	170.1	9.195	12.7	8.23	84.2	8.456

